SAILOR: A Scalable and Energy-Efficient Ultra-Lightweight RISC-V for IoT Security

Recently, RISC-V has contributed to the development of IoT devices, requiring architectures that balance energy efficiency, compact area, and integrated security. However, most recent RISC-V cores for IoT prioritize either area footprint or energy efficiency, while adding cryptographic support further compromises compactness. As a result, truly integrated architectures that simultaneously optimize efficiency and security remain largely unexplored, leaving constrained IoT environments vulnerable to performance and security trade-offs. In this paper, we introduce SAILOR, an energy-efficient and scalable ultra-lightweight RISC-V core family for cryptographic applications in IoT. Our design is modular and spans 1-, 2-, 4-, 8-, 16-, and 32-bit serialized execution data-paths, prioritizing minimal area. This modular design and adaptable data-path minimizes the overhead of integrating RISC-V cryptography extensions, achieving low hardware cost while significantly improving energy efficiency. We validate our design approach through a comprehensive analysis of area, energy, and efficiency trade-offs. The results surpass state-of-the-art solutions in both performance and energy efficiency by up to 13x and reduce area by up to 59 %, demonstrating that lightweight cryptographic features can be added without prohibitive overhead, and that energy- or area-efficient designs need not compromise performance.

==> diagrams/data/cryptobenchmark_atp_3d_grid.dat <==
CPU Benchmark ATP
1 1 1.0000
1 2 1.0000
1 3 1.0000
1 4 1.0000
1 5 1.0000
1 6 1.0000
1 7 1.0000
1 8 1.0000
1 9 1.0000
1 10 1.0000
1 11 1.0000
2 1 0.2213
2 2 0.2352
2 3 0.2259
2 4 0.2386
2 5 0.2280
2 6 0.2400
2 7 0.2656
2 8 0.2515
2 9 0.2346
2 10 0.2225
2 11 0.1954
3 1 0.7409
3 2 0.7891
3 3 0.7553
3 4 0.7997
3 5 0.7620
3 6 0.8041
3 7 0.8826
3 8 0.8332
3 9 0.7875
3 10 0.7485
3 11 0.6392
4 1 0.2625
4 2 0.2767
4 3 0.2681
4 4 0.2807
4 5 0.2710
4 6 0.2825
4 7 0.3218
4 8 0.3076
4 9 0.2848
4 10 0.2716
4 11 0.2479
5 1 0.4736
5 2 0.4994
5 3 0.4835
5 4 0.5064
5 5 0.4885
5 6 0.5095
5 7 0.5774
5 8 0.5519
5 9 0.5134
5 10 0.4902
5 11 0.4434
6 1 0.8314
6 2 0.8779
6 3 0.8483
6 4 0.8899
6 5 0.8567
6 6 0.8952
6 7 1.0047
6 8 0.9596
6 9 0.9017
6 10 0.8611
6 11 0.7674
7 1 1.2985
7 2 1.3744
7 3 1.3238
7 4 1.3924
7 5 1.3362
7 6 1.4002
7 7 1.5457
7 8 1.4771
7 9 1.4094
7 10 1.3465
7 11 1.1735
8 1 0.4039
8 2 0.4283
8 3 0.4099
8 4 0.4322
8 5 0.4127
8 6 0.4338
8 7 0.4557
8 8 0.4214
8 9 0.4098
8 10 0.4283
8 11 0.3199
9 1 0.7712
9 2 0.8188
9 3 0.7829
9 4 0.8265
9 5 0.7881
9 6 0.8298
9 7 0.8723
9 8 0.8096
9 9 0.7891
9 10 0.8181
9 11 0.6132
10 1 1.4389
10 2 1.5313
10 3 1.4611
10 4 1.5464
10 5 1.4710
10 6 1.5526
10 7 1.5996
10 8 1.5026
10 9 1.4815
10 10 1.5271
10 11 1.1524
11 1 2.5358
11 2 2.7087
11 3 2.5758
11 4 2.7375
11 5 2.5939
11 6 2.7492
11 7 2.4581
11 8 2.3842
11 9 2.3902
11 10 2.6888
11 11 2.0554
12 1 3.0542
12 2 3.0444
12 3 3.0583
12 4 3.0450
12 5 3.0563
12 6 3.0416
12 7 2.5954
12 8 2.6691
12 9 2.7875
12 10 4.3312
12 11 3.2207
13 1 2.6063
13 2 2.5528
13 3 2.6708
13 4 2.5871
13 5 2.7035
13 6 2.6033
13 7 2.4415
13 8 2.5828
13 9 2.3988
13 10 2.8231
13 11 3.9305
14 1 1.8374
14 2 1.1083
14 3 1.8745
14 4 1.1025
14 5 1.8579
14 6 1.0951
14 7 0.6480
14 8 0.4540
14 9 1.1111
14 10 0.3163
14 11 0.2599
15 1 3.5030
15 2 2.1227
15 3 3.5753
15 4 2.1121
15 5 3.5416
15 6 2.0975
15 7 1.2596
15 8 0.8825
15 9 2.1331
15 10 0.6010
15 11 0.4942
16 1 6.2602
16 2 3.8456
16 3 6.4006
16 4 3.8302
16 5 6.3191
16 6 3.7992
16 7 2.4758
16 8 1.7349
16 9 3.7614
16 10 1.0897
16 11 0.9276
17 1 8.6203
17 2 5.4626
17 3 8.8542
17 4 5.4546
17 5 8.6533
17 6 5.3897
17 7 4.7412
17 8 3.3282
17 9 4.6170
17 10 1.6162
17 11 1.6105
18 1 7.6066
18 2 4.9979
18 3 7.8595
18 4 5.0071
18 5 7.5739
18 6 4.9194
18 7 8.7166
18 8 6.1661
18 9 3.5626
18 10 1.6365
18 11 2.4166
19 1 10.8766
19 2 7.2308
19 3 11.2921
19 4 7.2612
19 5 10.8916
19 6 7.1363
19 7 10.3131
19 8 7.6905
19 9 5.1810
19 10 2.1922
19 11 3.0522

==> diagrams/data/cryptobenchmark_edp_3d_grid.dat <==
CPU Benchmark EDP
1 1 1.0000
1 2 1.0000
1 3 1.0000
1 4 1.0000
1 5 1.0000
1 6 1.0000
1 7 1.0000
1 8 1.0000
1 9 1.0000
1 10 1.0000
1 11 1.0000
2 1 0.0392
2 2 0.0445
2 3 0.0409
2 4 0.0457
2 5 0.0416
2 6 0.0463
2 7 0.0567
2 8 0.0510
2 9 0.0442
2 10 0.0401
2 11 0.0304
3 1 0.4208
3 2 0.4787
3 3 0.4376
3 4 0.4913
3 5 0.4455
3 6 0.4967
3 7 0.6020
3 8 0.5325
3 9 0.4743
3 10 0.4316
3 11 0.3091
4 1 0.0408
4 2 0.0457
4 3 0.0426
4 4 0.0471
4 5 0.0437
4 6 0.0477
4 7 0.0626
4 8 0.0570
4 9 0.0481
4 10 0.0443
4 11 0.0362
5 1 0.1400
5 2 0.1565
5 3 0.1462
5 4 0.1605
5 5 0.1493
5 6 0.1631
5 7 0.2096
5 8 0.1898
5 9 0.1645
5 10 0.1513
5 11 0.1215
6 1 0.4496
6 2 0.5035
6 3 0.4673
6 4 0.5177
6 5 0.4786
6 6 0.5229
6 7 0.6589
6 8 0.6038
6 9 0.5289
6 10 0.4873
6 11 0.3856
7 1 1.1705
7 2 1.3112
7 3 1.2157
7 4 1.3446
7 5 1.2382
7 6 1.3603
7 7 1.6479
7 8 1.4974
7 9 1.3734
7 10 1.2676
7 11 0.9446
8 1 0.1633
8 2 0.1934
8 3 0.1683
8 4 0.1970
8 5 0.1713
8 6 0.1990
8 7 0.2218
8 8 0.1947
8 9 0.1561
8 10 0.1789
8 11 0.0978
9 1 0.5846
9 2 0.6924
9 3 0.6024
9 4 0.7055
9 5 0.6135
9 6 0.7126
9 7 0.7929
9 8 0.6994
9 9 0.5663
9 10 0.6406
9 11 0.3528
10 1 1.9558
10 2 2.3186
10 3 2.0173
10 4 2.3643
10 5 2.0538
10 6 2.3894
10 7 2.5584
10 8 2.3021
10 9 1.9205
10 10 2.1368
10 11 1.2027
11 1 5.3105
11 2 6.2793
11 3 5.4797
11 4 6.4036
11 5 5.5867
11 6 6.4798
11 7 5.2817
11 8 5.0401
11 9 4.3659
11 10 5.7867
11 11 3.3544
12 1 7.6369
12 2 7.9077
12 3 7.6795
12 4 7.9059
12 5 7.7265
12 6 7.9233
12 7 5.9024
12 8 6.2942
12 9 5.8817
12 10 13.8302
12 11 7.7238
13 1 5.7932
13 2 5.8250
13 3 6.0915
13 4 5.9783
13 5 6.3019
13 6 6.0904
13 7 5.4385
13 8 6.0646
13 9 4.4898
13 10 6.3456
13 11 11.0110
14 1 3.5918
14 2 1.2869
14 3 3.7221
14 4 1.2697
14 5 3.6760
14 6 1.2545
14 7 0.4572
14 8 0.2422
14 9 1.3759
14 10 0.1204
14 11 0.0760
15 1 12.9782
15 2 4.6833
15 3 13.4277
15 4 4.6289
15 5 13.2883
15 6 4.5717
15 7 1.6710
15 8 0.8870
15 9 4.9944
15 10 0.4272
15 11 0.2689
16 1 40.7964
16 2 15.3294
16 3 42.5056
16 4 15.1669
16 5 41.7311
16 6 14.9700
16 7 6.1839
16 8 3.2774
16 9 15.3966
16 10 1.3391
16 11 0.9057
17 1 84.0488
17 2 33.3178
17 3 88.7170
17 4 33.2793
17 5 85.3553
17 6 32.5861
17 7 21.6309
17 8 11.4288
17 9 23.1702
17 10 2.8842
17 11 2.6369
18 1 64.2987
18 2 27.5918
18 3 68.4847
18 4 27.7039
18 5 64.1014
18 6 26.8271
18 7 63.1514
18 8 33.9780
18 9 14.1409
18 10 2.9696
18 11 5.5045
19 1 142.4342
19 2 61.4807
19 3 153.4590
19 4 61.9848
19 5 143.9191
19 6 60.1125
19 7 98.6934
19 8 57.8669
19 9 30.4566
19 10 5.3328
19 11 9.1562

==> diagrams/data/cryptobenchmark_energy_reduction_3d_grid.dat <==
CPU Benchmark Energy-Reduction
1 1 1.0000
1 2 1.0000
1 3 1.0000
1 4 1.0000
1 5 1.0000
1 6 1.0000
1 7 1.0000
1 8 1.0000
1 9 1.0000
1 10 1.0000
1 11 1.0000
2 1 0.2263
2 2 0.2414
2 3 0.2308
2 4 0.2446
2 5 0.2326
2 6 0.2460
2 7 0.2724
2 8 0.2590
2 9 0.2402
2 10 0.2298
2 11 0.1986
3 1 0.7423
3 2 0.7928
3 3 0.7572
3 4 0.8029
3 5 0.7640
3 6 0.8073
3 7 0.8915
3 8 0.8352
3 9 0.7871
3 10 0.7536
3 11 0.6319
4 1 0.2480
4 2 0.2631
4 3 0.2533
4 4 0.2672
4 5 0.2573
4 6 0.2691
4 7 0.3100
4 8 0.2955
4 9 0.2695
4 10 0.2598
4 11 0.2329
5 1 0.4505
5 2 0.4773
5 3 0.4606
5 4 0.4827
5 5 0.4654
5 6 0.4875
5 7 0.5529
5 8 0.5239
5 9 0.4882
5 10 0.4703
5 11 0.4174
6 1 0.8038
6 2 0.8525
6 3 0.8186
6 4 0.8646
6 5 0.8303
6 6 0.8682
6 7 0.9746
6 8 0.9351
6 9 0.8718
6 10 0.8410
6 11 0.7467
7 1 1.2562
7 2 1.3296
7 3 1.2798
7 4 1.3458
7 5 1.2914
7 6 1.3539
7 7 1.4858
7 8 1.4128
7 9 1.3580
7 10 1.3120
7 11 1.1217
8 1 0.4788
8 2 0.5348
8 3 0.4863
8 4 0.5400
8 5 0.4916
8 6 0.5434
8 7 0.5766
8 8 0.5472
8 9 0.4511
8 10 0.4948
8 11 0.3623
9 1 0.8881
9 2 0.9906
9 3 0.9015
9 4 1.0000
9 5 0.9119
9 6 1.0062
9 7 1.0649
9 8 1.0120
9 9 0.8407
9 10 0.9173
9 11 0.6741
10 1 1.5887
10 2 1.7699
10 3 1.6138
10 4 1.7870
10 5 1.6319
10 6 1.7988
10 7 1.8694
10 8 1.7908
10 9 1.5152
10 10 1.6356
10 11 1.2198
11 1 2.4369
11 2 2.6976
11 3 2.4755
11 4 2.7220
11 5 2.5062
11 6 2.7427
11 7 2.5003
11 8 2.4599
11 9 2.1255
11 10 2.5043
11 11 1.8990
12 1 2.8879
12 2 2.9999
12 3 2.9001
12 4 2.9987
12 5 2.9198
12 6 3.0086
12 7 2.6266
12 8 2.7236
12 9 2.4370
12 10 3.6880
12 11 2.7698
13 1 2.6947
13 2 2.7662
13 3 2.7651
13 4 2.8014
13 5 2.8259
13 6 2.8362
13 7 2.7005
13 8 2.8467
13 9 2.2691
13 10 2.7250
13 11 3.3962
14 1 1.9012
14 2 1.1292
14 3 1.9311
14 4 1.1200
14 5 1.9243
14 6 1.1141
14 7 0.6862
14 8 0.5188
14 9 1.2043
14 10 0.3704
14 11 0.2842
15 1 3.5336
15 2 2.1043
15 3 3.5820
15 4 2.0902
15 5 3.5786
15 6 2.0788
15 7 1.2652
15 8 0.9587
15 9 2.2331
15 10 0.6780
15 11 0.5189
16 1 6.2205
16 2 3.8050
16 3 6.3390
16 4 3.7798
16 5 6.3038
16 6 3.7612
16 7 2.3842
16 8 1.8032
16 9 3.9073
16 10 1.1730
16 11 0.9320
17 1 9.2480
17 2 5.7852
17 3 9.5038
17 4 5.7870
17 5 9.3560
17 6 5.7347
17 7 4.3274
17 8 3.2571
17 9 4.7600
17 10 1.6927
17 11 1.5530
18 1 7.9542
18 2 5.1950
18 3 8.1995
18 4 5.2064
18 5 7.9641
18 6 5.1315
18 7 6.8175
18 8 5.1853
18 9 3.7351
18 10 1.7076
18 11 2.1434
19 1 12.3280
19 2 8.0043
19 3 12.7936
19 4 8.0362
19 5 12.4394
19 6 7.9299
19 7 9.0089
19 8 7.0836
19 9 5.5340
19 10 2.2901
19 11 2.8241

==> diagrams/data/cryptobenchmark_speedup_3d_grid.dat <==
CPU Benchmark Speedup
1 1 1.0000
1 2 1.0000
1 3 1.0000
1 4 1.0000
1 5 1.0000
1 6 1.0000
1 7 1.0000
1 8 1.0000
1 9 1.0000
1 10 1.0000
1 11 1.0000
2 1 0.1735
2 2 0.1843
2 3 0.1770
2 4 0.1870
2 5 0.1787
2 6 0.1881
2 7 0.2081
2 8 0.1971
2 9 0.1838
2 10 0.1744
2 11 0.1531
3 1 0.5669
3 2 0.6038
3 3 0.5780
3 4 0.6119
3 5 0.5831
3 6 0.6153
3 7 0.6753
3 8 0.6375
3 9 0.6026
3 10 0.5727
3 11 0.4891
4 1 0.1646
4 2 0.1736
4 3 0.1682
4 4 0.1761
4 5 0.1699
4 6 0.1772
4 7 0.2018
4 8 0.1930
4 9 0.1786
4 10 0.1703
4 11 0.1555
5 1 0.3109
5 2 0.3278
5 3 0.3174
5 4 0.3324
5 5 0.3207
5 6 0.3345
5 7 0.3791
5 8 0.3623
5 9 0.3370
5 10 0.3218
5 11 0.2911
6 1 0.5594
6 2 0.5907
6 3 0.5708
6 4 0.5988
6 5 0.5765
6 6 0.6023
6 7 0.6760
6 8 0.6457
6 9 0.6067
6 10 0.5794
6 11 0.5163
7 1 0.9318
7 2 0.9862
7 3 0.9499
7 4 0.9991
7 5 0.9588
7 6 1.0048
7 7 1.1091
7 8 1.0599
7 9 1.0113
7 10 0.9662
7 11 0.8421
8 1 0.3410
8 2 0.3616
8 3 0.3461
8 4 0.3649
8 5 0.3484
8 6 0.3663
8 7 0.3847
8 8 0.3558
8 9 0.3460
8 10 0.3616
8 11 0.2700
9 1 0.6583
9 2 0.6989
9 3 0.6683
9 4 0.7055
9 5 0.6727
9 6 0.7083
9 7 0.7446
9 8 0.6911
9 9 0.6735
9 10 0.6983
9 11 0.5234
10 1 1.2311
10 2 1.3101
10 3 1.2500
10 4 1.3230
10 5 1.2586
10 6 1.3284
10 7 1.3686
10 8 1.2855
10 9 1.2675
10 10 1.3065
10 11 0.9859
11 1 2.1792
11 2 2.3278
11 3 2.2136
11 4 2.3526
11 5 2.2291
11 6 2.3626
11 7 2.1125
11 8 2.0489
11 9 2.0541
11 10 2.3106
11 11 1.7664
12 1 2.6444
12 2 2.6360
12 3 2.6480
12 4 2.6364
12 5 2.6463
12 6 2.6335
12 7 2.2472
12 8 2.3109
12 9 2.4135
12 10 3.7501
12 11 2.7886
13 1 2.1498
13 2 2.1057
13 3 2.2030
13 4 2.1340
13 5 2.2300
13 6 2.1474
13 7 2.0139
13 8 2.1304
13 9 1.9787
13 10 2.3286
13 11 3.2421
14 1 1.8893
14 2 1.1396
14 3 1.9275
14 4 1.1336
14 5 1.9103
14 6 1.1260
14 7 0.6663
14 8 0.4668
14 9 1.1425
14 10 0.3252
14 11 0.2672
15 1 3.6728
15 2 2.2256
15 3 3.7487
15 4 2.2145
15 5 3.7133
15 6 2.1993
15 7 1.3207
15 8 0.9252
15 9 2.2365
15 10 0.6302
15 11 0.5182
16 1 6.5583
16 2 4.0287
16 3 6.7054
16 4 4.0126
16 5 6.6200
16 6 3.9801
16 7 2.5937
16 8 1.8176
16 9 3.9405
16 10 1.1416
16 11 0.9717
17 1 9.0883
17 2 5.7592
17 3 9.3349
17 4 5.7507
17 5 9.1231
17 6 5.6823
17 7 4.9986
17 8 3.5089
17 9 4.8676
17 10 1.7039
17 11 1.6980
18 1 8.0836
18 2 5.3113
18 3 8.3523
18 4 5.3211
18 5 8.0488
18 6 5.2279
18 7 9.2631
18 8 6.5527
18 9 3.7859
18 10 1.7391
18 11 2.5681
19 1 11.5537
19 2 7.6809
19 3 11.9950
19 4 7.7132
19 5 11.5696
19 6 7.5805
19 7 10.9551
19 8 8.1692
19 9 5.5036
19 10 2.3286
19 11 3.2421
